Machine-learned control-oriented flow estimation for multiactuator multi-sensor systems exemplified for the fluidic pinball

We propose the first machine-learned control-oriented flow estimation for multiple-input multiple-output plants. Starting point is constant actuation with open-loop actuation commands leading to a database with simultaneously recorded actuation commands, sensor signals and flow fields. A key enabler is an estimator input vector comprising sensor signals and actuation commands. The mapping from the sensor signals and actuation commands to the flow fields is realized in an analytically simple, data-centric and general nonlinear approach. The analytically simple estimator generalizes Linear Stochastic Estimation (LSE) for actuation commands. The data-centric approach yields flow fields from estimator inputs by interpolating from the database -- similar to Loiseau et al. (2018) for unforced flow. The interpolation is performed with k Nearest Neighbors (kNN). The general global nonlinear mapping from inputs to flow fields is obtained from a Deep Neural Network (DNN) via an iterative training approach. The estimator comparison is performed for the fluidic pinball plant, which is a multiple-input, multiple-output wake control benchmark (Deng et al. 2020) featuring rich dynamics under steady controls. We conclude that the machine learning methods clearly outperform the linear model. The performance of kNN and DNN estimators are comparable for periodic dynamics. Yet, DNN performs consistently better when the flow is chaotic. Moreover, a thorough comparison regarding to the complexity, computational cost, and prediction accuracy is presented to demonstrate the relative merits of each estimator. The proposed method can be generalized for closed-loop flow control plants.

==> note_cases.txt <==
CASES CLARIFICATION
b1, b2, b3 = Front, Bottom, Top
positive: counter-clockwise
case 2: b = [0.5615    0.7948    1.5355] stagnation control on the top cylinder; semi-periodic
case 8: b = [-1.2795    1.3021   -1.8531] asymmetric boat tailing; periodic
case 88: b = [1.6329   -0.3898    0.8992] asymmetric base bleeding; chaotic
%case 35: b = [-1.6878   -1.3486   -1.9192] magnus; periodic
[cand.3]%case 75: b = [-0.2382   -1.2296    1.1534] asymmetric base bleeding; chaotic
%case 65: b = [-1.5002   -0.6979    0.3750] stagnation control on the bottom cylinder; chaotic
%[cand.2]case 63: b = [-1.3932   -1.5026   -1.5952] magnus, semi-periodic
%[cand.1] case 82: b= [-0.0196    0.7078   -0.7431] asymmetric boat tailing; periodic

==> textworks_compile_tip.txt <==
HWO TO ALWAYS COMPILE FROM THE MAIN FILE
EXAMPLE: FOR THE FOLLOWING FILE STRUCTURE
thesis.tex
chapters/
- chapone.tex
- chaptwo.tex
Then your chapone.tex (which is \input or \included in thesis.tex) would start with:

%!TeX root=../thesis.tex
% your document here
